ConcurORAM: High-Throughput Stateless Parallel Multi-Client ORAM

ConcurORAM is a parallel, multi-client oblivious RAM (ORAM) that eliminates waiting for concurrent stateless clients and allows overall throughput to scale gracefully, without requiring trusted third party components (proxies) or direct inter-client coordination. A key insight behind ConcurORAM is the fact that, during multi-client data access, only a subset of the concurrently-accessed server-hosted data structures require access privacy guarantees. Everything else can be safely implemented as oblivious data structures that are later synced securely and efficiently during an ORAM "eviction". Further, since a major contributor to latency is the eviction - in which client-resident data is reshuffled and reinserted back encrypted into the main server database - ConcurORAM also enables multiple concurrent clients to evict asynchronously, in parallel (without compromising consistency), and in the background without having to block ongoing queries. As a result, throughput scales well with increasing number of concurrent clients and is not significantly impacted by evictions. For example, about 65 queries per second can be executed in parallel by 30 concurrent clients, a 2x speedup over the state-of-the-art. The query access time for individual clients increases by only 2x when compared to a single-client deployment.

==> figures/plots/cdf_32.dat <==
0 100 100
100 85 85
200 32 50
300 23 12
400 20 3
500 17 0
600 12 0
700 10 0
800 10 0
900 8 0


==> figures/plots/cdf_8.dat <==
0 100 100
100 49 73
200 26 12
300 16 0
400 12 0
500 8 0
600 6 0
700 6 0
800 5 0
900 3 0


==> figures/plots/qr.dat <==
1	712	375 1500
5	714	451 1502	
10	720	517 1500
15	725	626 1500
20	731	740 1507
25	750	825 1510
30	770	875 1507



==> figures/plots/throughput.dat <==
1	4.8	13.734  1.3
5	19.2	28.429	2.7
10	35.7	41.140 	4.8
15	59.7	40.403	5.6
20	65.8	39.902	5.9
25	68.0	38.837	5.8
30	67.6	38.650	5.9



==> figures/plots/throughput_high.dat <==
1	8.1	17.2	
8	71.2	91	
16	135	162
24	198.8	200	
32	220.0	225
40	250	224
48	277	223
56	298	224
64	300	225

